Dual-Input Dynamic Convolution for Positron Range Correction in PET Image Reconstruction

Positron range (PR) blurring degrades positron emission tomography (PET) image resolution, particularly for high-energy emitters like gallium-68 (68 Ga). We introduce Dual-Input Dynamic Convolution (DDConv), a novel computationally efficient approach trained with voxel-specific PR point spread functions (PSFs) from Monte Carlo (MC) simulations and designed to be utilized within an iterative reconstruction algorithm to perform PR correction (PRC). By dynamically inferring local blurring kernels through a trained convolutional neural network (CNN), DDConv captures complex tissue interfaces more accurately than prior methods. Additionally, it also computes the transpose operator, ensuring consistency within iterative PET reconstruction. Comparisons with a state-of-the-art, tissue-dependent correction confirm the advantages of DDConv in recovering higher-resolution details in heterogeneous regions, including bone-soft tissue and lung-soft tissue boundaries. Experiments across digital phantoms and MC-simulated data show that DDConv offers near-MC accuracy and outperforms the state-of-the-art technique, namely spatially-variant and tissue-dependent (SVTD), especially in areas with complex material interfaces. Results from real phantom experiments further confirm DD-Conv's robustness and practical applicability: while both DD-Conv and SVTD performed similarly in homogeneous soft-tissue regions, DDConv provided more accurate activity recovery and sharper delineation at heterogeneous lung-soft tissue interfaces. Our code available at https://github.com/mellak/ddconv-prc.

==> images/KPIs_txt/sphere1.txt <==
iteration,CNR_Activity,RC_Activity,SUVmaxErr_Activity,MAPE_Activity,S_mean_Activity,BGmean_Activity,CNR_NoPRC,RC_NoPRC,SUVmaxErr_NoPRC,MAPE_NoPRC,S_mean_NoPRC,BGmean_NoPRC,CNR_SMNS,RC_SMNS,SUVmaxErr_SMNS,MAPE_SMNS,S_mean_SMNS,BGmean_SMNS,CNR_MyPRC,RC_MyPRC,SUVmaxErr_MyPRC,MAPE_MyPRC,S_mean_MyPRC,BGmean_MyPRC
1,163.15,1,0,0,60056.9,7791.73,27.4914,0.276381,54.2289,72.3708,16598.6,7791.73,38.7782,0.336586,31.8023,66.3554,20214.3,7791.73,38.7202,0.336277,32.4438,66.3857,20195.7,7791.73
2,163.15,1,0,0,60056.9,7791.73,29.7412,0.288382,55.6831,71.1704,17319.3,7791.73,57.4388,0.436124,5.59601,56.4829,26192.2,7791.73,56.7748,0.432582,4.10911,56.8196,25979.5,7791.73
3,163.15,1,0,0,60056.9,7791.73,30.3488,0.291623,56.2524,70.8459,17514,7791.73,64.8567,0.475692,25.2028,53.2559,28568.6,7791.73,64.1532,0.471939,23.9838,53.5526,28343.2,7791.73
4,163.15,1,0,0,60056.9,7791.73,30.6324,0.293135,56.0586,70.6943,17604.8,7791.73,68.918,0.497355,37.1353,52.0783,29869.6,7791.73,68.3006,0.494062,36.5648,52.3328,29671.8,7791.73
5,163.15,1,0,0,60056.9,7791.73,30.8008,0.294034,55.527,70.6042,17658.8,7791.73,71.4279,0.510743,44.6944,51.6553,30673.6,7791.73,70.9568,0.50823,44.9271,51.8997,30522.7,7791.73
6,163.15,1,0,0,60056.9,7791.73,30.9166,0.294652,55.0557,70.5423,17695.9,7791.73,73.1033,0.51968,49.5744,51.4807,31210.4,7791.73,72.7934,0.518027,50.5652,51.7472,31111.1,7791.73
7,163.15,1,0,0,60056.9,7791.73,31.0032,0.295113,54.5633,70.496,17723.6,7791.73,74.2949,0.526036,52.7457,51.3572,31592.1,7791.73,74.1391,0.525205,54.3835,51.6256,31542.2,7791.73
8,163.15,1,0,0,60056.9,7791.73,31.0713,0.295477,53.7744,70.4596,17745.4,7791.73,75.1901,0.530811,54.7837,51.2521,31878.9,7791.73,75.168,0.530693,56.8995,51.5397,31871.8,7791.73
9,163.15,1,0,0,60056.9,7791.73,31.1266,0.295772,53.0371,70.4299,17763.1,7791.73,75.8957,0.534575,56.0409,51.1704,32104.9,7791.73,75.9836,0.535044,58.4891,51.4503,32133.1,7791.73
10,163.15,1,0,0,60056.9,7791.73,31.1728,0.296018,52.3441,70.4053,17777.9,7791.73,76.4748,0.537664,56.7404,51.102,32290.4,7791.73,76.6545,0.538622,59.3994,51.3473,32348,7791.73
11,163.15,1,0,0,60056.9,7791.73,31.2119,0.296227,51.471,70.3844,17790.5,7791.73,76.9662,0.540285,57.0283,51.0206,32447.8,7791.73,77.2197,0.541637,59.7943,51.2432,32529,7791.73
12,163.15,1,0,0,60056.9,7791.73,31.2456,0.296407,50.4706,70.3663,17801.3,7791.73,77.3948,0.542571,57.0038,50.9272,32585.1,7791.73,77.7076,0.54424,59.7937,51.1413,32685.4,7791.73
13,163.15,1,0,0,60056.9,7791.73,31.275,0.296563,49.5031,70.3506,17810.7,7791.73,77.7767,0.544608,56.7361,50.8267,32707.5,7791.73,78.1367,0.546529,59.4949,51.0322,32822.8,7791.73
14,163.15,1,0,0,60056.9,7791.73,31.3008,0.296701,48.5662,70.3368,17818.9,7791.73,78.123,0.546455,56.2753,50.7299,32818.4,7791.73,78.5181,0.548563,58.9533,50.9121,32945,7791.73
15,163.15,1,0,0,60056.9,7791.73,31.3238,0.296824,47.6576,70.3245,17826.3,7791.73,78.4409,0.548151,55.6586,50.6241,32920.3,7791.73,78.864,0.550408,58.2223,50.7818,33055.8,7791.73
16,163.15,1,0,0,60056.9,7791.73,31.3444,0.296933,46.7757,70.3135,17832.9,7791.73,78.736,0.549725,54.9146,50.5105,33014.8,7791.73,79.1834,0.552112,57.3381,50.6423,33158.1,7791.73
17,163.15,1,0,0,60056.9,7791.73,31.3629,0.297032,45.9193,70.3036,17838.8,7791.73,79.0119,0.551197,54.0655,50.39,33103.2,7791.73,79.4755,0.55367,56.3355,50.4966,33251.7,7791.73
18,163.15,1,0,0,60056.9,7791.73,31.3797,0.297122,45.087,70.2947,17844.2,7791.73,79.2715,0.552582,53.1291,50.2635,33186.3,7791.73,79.7496,0.555132,55.2359,50.3456,33339.5,7791.73
19,163.15,1,0,0,60056.9,7791.73,31.3949,0.297203,44.278,70.2865,17849.1,7791.73,79.5169,0.553891,52.12,50.1391,33265,7791.73,80.0029,0.556483,54.0508,50.2048,33420.6,7791.73


==> images/KPIs_txt/sphere2.txt <==
iteration,CNR_Activity,RC_Activity,SUVmaxErr_Activity,MAPE_Activity,S_mean_Activity,BGmean_Activity,CNR_NoPRC,RC_NoPRC,SUVmaxErr_NoPRC,MAPE_NoPRC,S_mean_NoPRC,BGmean_NoPRC,CNR_SMNS,RC_SMNS,SUVmaxErr_SMNS,MAPE_SMNS,S_mean_SMNS,BGmean_SMNS,CNR_MyPRC,RC_MyPRC,SUVmaxErr_MyPRC,MAPE_MyPRC,S_mean_MyPRC,BGmean_MyPRC
1,162.958,1,0,0,59995.3,7791.73,12.9329,0.198928,67.4309,80.112,11934.8,7791.73,18.4306,0.228284,64.2686,77.1764,13696,7791.73,17.2243,0.221843,65.3795,77.8203,13309.5,7791.73
2,162.958,1,0,0,59995.3,7791.73,16.4969,0.217959,62.7684,78.2104,13076.5,7791.73,36.4331,0.32441,39.5811,67.5683,19463.1,7791.73,35.8909,0.321514,39.5716,67.8581,19289.4,7791.73
3,162.958,1,0,0,59995.3,7791.73,17.5188,0.223415,61.9137,77.6654,13403.9,7791.73,44.8219,0.369202,23.4657,63.0924,22150.4,7791.73,45.2259,0.37136,21.7366,62.8774,22279.8,7791.73
4,162.958,1,0,0,59995.3,7791.73,18.0171,0.226076,62.0036,77.3995,13563.5,7791.73,50.3009,0.398458,10.3819,60.1698,23905.6,7791.73,51.3346,0.403977,7.33254,59.6188,24236.8,7791.73
5,162.958,1,0,0,59995.3,7791.73,18.3215,0.227701,62.4341,77.237,13661,7791.73,54.4166,0.420434,1.06873,58.0293,25224.1,7791.73,55.8153,0.427903,4.96561,57.3808,25672.2,7791.73
6,162.958,1,0,0,59995.3,7791.73,18.5306,0.228818,62.9924,77.1254,13728,7791.73,57.6992,0.437962,11.3447,56.5356,26275.7,7791.73,59.2886,0.446448,15.7027,55.7968,26784.8,7791.73
7,162.958,1,0,0,59995.3,7791.73,18.6855,0.229645,63.587,77.0426,13777.6,7791.73,60.399,0.452377,20.6525,55.3518,27140.5,7791.73,62.0712,0.461306,25.1631,54.6876,27676.2,7791.73
8,162.958,1,0,0,59995.3,7791.73,18.807,0.230294,64.1761,76.9777,13816.6,7791.73,62.6628,0.464465,29.1192,54.5818,27865.7,7791.73,64.3527,0.473488,33.5688,54.0321,28407.1,7791.73
9,162.958,1,0,0,59995.3,7791.73,18.9067,0.230826,64.4055,76.9244,13848.5,7791.73,64.5894,0.474752,36.8431,54.1087,28482.9,7791.73,66.2551,0.483647,41.0745,53.5593,29016.5,7791.73
10,162.958,1,0,0,59995.3,7791.73,18.9912,0.231277,64.3968,76.8792,13875.6,7791.73,66.2502,0.48362,43.9073,53.7314,29015,7791.73,67.87,0.492269,47.8138,53.2175,29533.9,7791.73
11,162.958,1,0,0,59995.3,7791.73,19.0646,0.231669,64.165,76.84,13899.1,7791.73,67.6983,0.491353,50.3831,53.502,29478.9,7791.73,69.2618,0.499701,53.8953,53.1194,29979.7,7791.73
12,162.958,1,0,0,59995.3,7791.73,19.1296,0.232016,63.949,76.8052,13919.9,7791.73,68.974,0.498164,56.3317,53.4691,29887.5,7791.73,70.4652,0.506127,59.3715,53.0792,30365.2,7791.73
13,162.958,1,0,0,59995.3,7791.73,19.1878,0.232327,63.7461,76.7741,13938.5,7791.73,70.1077,0.504218,61.8047,53.4584,30250.7,7791.73,71.521,0.511764,64.3432,53.0596,30703.5,7791.73
14,162.958,1,0,0,59995.3,7791.73,19.2405,0.232608,63.5545,76.7459,13955.4,7791.73,71.1232,0.50964,66.8461,53.4612,30576,7791.73,72.4551,0.516752,68.8521,53.0525,31002.7,7791.73
15,162.958,1,0,0,59995.3,7791.73,19.2885,0.232865,63.3725,76.7202,13970.8,7791.73,72.0387,0.514529,71.493,53.473,30869.3,7791.73,73.2915,0.521218,72.9614,53.0537,31270.7,7791.73
16,162.958,1,0,0,59995.3,7791.73,19.3326,0.2331,63.199,76.6967,13984.9,7791.73,72.8687,0.51896,75.7782,53.5112,31135.2,7791.73,74.0389,0.525209,76.6921,53.0604,31510.1,7791.73
17,162.958,1,0,0,59995.3,7791.73,19.3732,0.233317,63.0329,76.675,13997.9,7791.73,73.6248,0.522998,79.7296,53.5814,31377.4,7791.73,74.7132,0.528809,80.1122,53.1052,31726.1,7791.73
18,162.958,1,0,0,59995.3,7791.73,19.4109,0.233518,62.8733,76.6548,14010,7791.73,74.3164,0.52669,83.3723,53.6759,31599,7791.73,75.3233,0.532067,83.2055,53.178,31921.5,7791.73
19,162.958,1,0,0,59995.3,7791.73,19.4458,0.233705,62.7194,76.6361,14021.2,7791.73,74.9512,0.53008,86.7287,53.7659,31802.3,7791.73,75.8817,0.535048,86.0478,53.2466,32100.4,7791.73


==> images/KPIs_txt/sphere3.txt <==
iteration,CNR_Activity,RC_Activity,SUVmaxErr_Activity,MAPE_Activity,S_mean_Activity,BGmean_Activity,CNR_NoPRC,RC_NoPRC,SUVmaxErr_NoPRC,MAPE_NoPRC,S_mean_NoPRC,BGmean_NoPRC,CNR_SMNS,RC_SMNS,SUVmaxErr_SMNS,MAPE_SMNS,S_mean_SMNS,BGmean_SMNS,CNR_MyPRC,RC_MyPRC,SUVmaxErr_MyPRC,MAPE_MyPRC,S_mean_MyPRC,BGmean_MyPRC
1,163.607,1,0,0,60203.2,7791.73,81.2027,0.561515,9.97864,44.7815,33805,7791.73,79.1828,0.550767,8.91562,45.8284,33157.9,7791.73,83.6502,0.574539,11.5072,44.3738,34589.1,7791.73
2,163.607,1,0,0,60203.2,7791.73,101.401,0.668995,54.7347,43.4392,40275.6,7791.73,118.24,0.758593,74.4886,46.9817,45669.7,7791.73,117.138,0.752733,53.3625,45.1096,45316.9,7791.73
3,163.607,1,0,0,60203.2,7791.73,108.746,0.708078,79.4415,45.7555,42628.6,7791.73,137.835,0.862861,114.161,56.6803,51947,7791.73,130.861,0.825753,74.0724,49.455,49712.9,7791.73
4,163.607,1,0,0,60203.2,7791.73,112.337,0.727185,95.6845,47.9578,43778.9,7791.73,149.384,0.924318,141.193,63.1884,55646.9,7791.73,137.744,0.862377,87.2145,52.0945,51917.8,7791.73
5,163.607,1,0,0,60203.2,7791.73,114.391,0.738114,107.383,49.6287,44436.8,7791.73,156.959,0.964623,161.296,67.87,58073.4,7791.73,141.641,0.883117,96.6464,53.6598,53166.5,7791.73
6,163.607,1,0,0,60203.2,7791.73,115.676,0.744955,116.286,50.9341,44848.7,7791.73,162.285,0.992966,177.144,71.4117,59779.7,7791.73,144.023,0.895791,104.039,54.6505,53929.5,7791.73
7,163.607,1,0,0,60203.2,7791.73,116.529,0.74949,123.323,51.9809,45121.7,7791.73,166.22,1.0139,190.153,74.1927,61040.2,7791.73,145.557,0.903953,110.159,55.3071,54420.9,7791.73
8,163.607,1,0,0,60203.2,7791.73,117.117,0.752621,129.043,52.8384,45310.2,7791.73,169.239,1.02997,201.149,76.4406,62007.3,7791.73,146.583,0.909412,115.402,55.7562,54749.5,7791.73
9,163.607,1,0,0,60203.2,7791.73,117.536,0.754851,133.793,53.5531,45444.4,7791.73,171.627,1.04267,210.65,78.2997,62772.2,7791.73,147.289,0.913172,120,56.0699,54975.9,7791.73
10,163.607,1,0,0,60203.2,7791.73,117.843,0.756482,137.805,54.1573,45542.6,7791.73,173.564,1.05298,219.002,79.8659,63392.9,7791.73,147.792,0.915848,124.103,56.2924,55136.9,7791.73
11,163.607,1,0,0,60203.2,7791.73,118.072,0.757701,141.239,54.6739,45616,7791.73,175.169,1.06152,226.445,81.2053,63907,7791.73,148.157,0.917787,127.808,56.4503,55253.7,7791.73
12,163.607,1,0,0,60203.2,7791.73,118.247,0.758632,144.211,55.1197,45672.1,7791.73,176.522,1.06872,233.15,82.365,64340.4,7791.73,148.424,0.919209,131.181,56.5604,55339.3,7791.73
13,163.607,1,0,0,60203.2,7791.73,118.383,0.759358,146.806,55.5076,45715.8,7791.73,177.679,1.07488,239.245,83.3792,64711.1,7791.73,148.622,0.920264,134.273,56.6348,55402.8,7791.73
14,163.607,1,0,0,60203.2,7791.73,118.492,0.759935,149.089,55.8471,45750.5,7791.73,178.681,1.08021,244.829,84.2739,65032.2,7791.73,148.772,0.92106,137.128,56.6824,55450.7,7791.73
15,163.607,1,0,0,60203.2,7791.73,118.58,0.760404,151.111,56.1461,45778.7,7791.73,179.559,1.08488,249.978,85.069,65313.3,7791.73,148.885,0.921663,139.776,56.7089,55487.1,7791.73
16,163.607,1,0,0,60203.2,7791.73,118.653,0.760792,152.91,56.4106,45802.1,7791.73,180.334,1.08901,254.753,85.78,65561.6,7791.73,148.972,0.922127,142.244,56.7191,55515,7791.73
17,163.607,1,0,0,60203.2,7791.73,118.714,0.76112,154.518,56.6455,45821.9,7791.73,181.024,1.09268,259.203,86.4193,65782.8,7791.73,149.038,0.922475,144.551,56.7157,55535.9,7791.73
18,163.607,1,0,0,60203.2,7791.73,118.768,0.761404,155.961,56.855,45838.9,7791.73,181.643,1.09597,263.368,86.9969,65981.1,7791.73,149.089,0.922747,146.719,56.7021,55552.3,7791.73
19,163.607,1,0,0,60203.2,7791.73,118.815,0.761655,157.261,57.0424,45854,7791.73,182.202,1.09895,267.282,87.5209,66160.1,7791.73,149.129,0.922961,148.762,56.6801,55565.2,7791.73


==> images/KPIs_txt/sphere4.txt <==
iteration,CNR_Activity,RC_Activity,SUVmaxErr_Activity,MAPE_Activity,S_mean_Activity,BGmean_Activity,CNR_NoPRC,RC_NoPRC,SUVmaxErr_NoPRC,MAPE_NoPRC,S_mean_NoPRC,BGmean_NoPRC,CNR_SMNS,RC_SMNS,SUVmaxErr_SMNS,MAPE_SMNS,S_mean_SMNS,BGmean_SMNS,CNR_MyPRC,RC_MyPRC,SUVmaxErr_MyPRC,MAPE_MyPRC,S_mean_MyPRC,BGmean_MyPRC
1,163.451,1,0,0,60153.1,7791.73,92.7339,0.623393,35.1466,41.5184,37499,7791.73,104.595,0.686558,79.5151,46.6843,41298.6,7791.73,102.999,0.678062,44.1099,38.3473,40787.5,7791.73
2,163.451,1,0,0,60153.1,7791.73,95.7854,0.639644,41.8098,41.6622,38476.6,7791.73,112.545,0.728899,105.199,51.2823,43845.5,7791.73,108.92,0.709595,40.0524,36.1377,42684.4,7791.73
3,163.451,1,0,0,60153.1,7791.73,96.9634,0.645917,45.7434,41.9536,38853.9,7791.73,114.817,0.740996,111.595,53.7132,44573.2,7791.73,111.222,0.721852,36.8254,34.6456,43421.6,7791.73
4,163.451,1,0,0,60153.1,7791.73,97.6574,0.649613,49.5088,42.2573,39076.2,7791.73,115.878,0.746651,120.23,55.3258,44913.4,7791.73,112.639,0.7294,39.0951,33.5686,43875.6,7791.73
5,163.451,1,0,0,60153.1,7791.73,98.1562,0.65227,51.5223,42.5402,39236,7791.73,116.571,0.750338,131.439,56.5144,45135.2,7791.73,113.699,0.735043,42.3178,32.7892,44215.1,7791.73
6,163.451,1,0,0,60153.1,7791.73,98.5446,0.654338,52.5355,42.8111,39360.5,7791.73,117.112,0.75322,143.226,57.4409,45308.5,7791.73,114.553,0.739594,45.2184,32.2038,44488.9,7791.73
7,163.451,1,0,0,60153.1,7791.73,98.8589,0.656012,52.931,43.0676,39461.2,7791.73,117.571,0.755665,153.513,58.2446,45455.6,7791.73,115.276,0.743441,47.9134,31.7825,44720.3,7791.73
8,163.451,1,0,0,60153.1,7791.73,99.1197,0.657401,52.9241,43.2969,39544.7,7791.73,117.976,0.757822,162.61,58.9301,45585.3,7791.73,115.893,0.74673,50.4572,31.5068,44918.1,7791.73
9,163.451,1,0,0,60153.1,7791.73,99.3406,0.658578,55.7024,43.5128,39615.5,7791.73,118.341,0.759763,170.73,59.5293,45702.1,7791.73,116.43,0.749588,52.875,31.3696,45090.1,7791.73
10,163.451,1,0,0,60153.1,7791.73,99.5311,0.659592,58.404,43.722,39676.5,7791.73,118.673,0.761533,178.026,60.1126,45808.6,7791.73,116.906,0.752125,55.2257,31.2929,45242.6,7791.73
11,163.451,1,0,0,60153.1,7791.73,99.6979,0.66048,60.8338,43.9258,39729.9,7791.73,118.978,0.76316,184.616,60.6835,45906.4,7791.73,117.331,0.754385,57.6162,31.2981,45378.6,7791.73
12,163.451,1,0,0,60153.1,7791.73,99.8462,0.66127,63.0412,44.1133,39777.4,7791.73,119.261,0.764665,190.595,61.2231,45997,7791.73,117.712,0.756413,59.8695,31.3575,45500.6,7791.73
13,163.451,1,0,0,60153.1,7791.73,99.9795,0.66198,65.0634,44.3013,39820.1,7791.73,119.524,0.766066,196.042,61.752,46081.3,7791.73,118.054,0.758235,61.999,31.4501,45610.2,7791.73
14,163.451,1,0,0,60153.1,7791.73,100.101,0.662625,66.9288,44.496,39859,7791.73,119.77,0.767375,201.02,62.2716,46160,7791.73,118.364,0.759886,64.0177,31.574,45709.5,7791.73
15,163.451,1,0,0,60153.1,7791.73,100.212,0.663218,68.6597,44.6867,39894.6,7791.73,120.001,0.768604,205.584,62.7725,46233.9,7791.73,118.649,0.761403,65.9316,31.7311,45800.8,7791.73
16,163.451,1,0,0,60153.1,7791.73,100.315,0.663766,70.2738,44.8664,39927.6,7791.73,120.218,0.76976,209.779,63.242,46303.5,7791.73,118.911,0.762803,67.7458,31.9064,45884.9,7791.73
17,163.451,1,0,0,60153.1,7791.73,100.411,0.664276,71.7853,45.0438,39958.3,7791.73,120.423,0.770851,213.645,63.6941,46369.1,7791.73,119.153,0.76409,69.4637,32.0939,45962.4,7791.73
18,163.451,1,0,0,60153.1,7791.73,100.501,0.664755,73.2065,45.2128,39987.1,7791.73,120.617,0.771884,217.215,64.1569,46431.2,7791.73,119.379,0.765291,71.0949,32.2798,46034.7,7791.73
19,163.451,1,0,0,60153.1,7791.73,100.585,0.665206,74.5465,45.375,40014.2,7791.73,120.8,0.772862,220.518,64.61,46490.1,7791.73,119.589,0.766412,72.6449,32.4653,46102.1,7791.73


==> images/RealPhantom/tumor1/window_tumor1_ddconv.txt <==
0.179777
0.280134
1.133868
10.784098
185.667786
2582.930176
6794.251465
1389.821289
56.610889
4.726320
6.079969
159.180618
21779.884766
2098785.250000
26616404.000000
21140410.000000
712706.062500
787.741150
0.015862
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000004
0.000066
0.000360
0.001179
0.001450


==> images/RealPhantom/tumor1/window_tumor1_noprc.txt <==
0.939967
5.978098
54.842522
174.450043
315.726898
1029.457642
4676.077148
10972.100586
22256.582031
46044.660156
79661.343750
139946.328125
433974.218750
1936164.875000
4650979.500000
4447410.000000
2440836.250000
766677.312500
130183.437500
18040.171875
2401.456543
378.066620
88.045204
9.524636
0.529201
0.061559
0.038362
0.071032
0.084880
0.182634
0.139541


==> images/RealPhantom/tumor1/window_tumor1_svtd.txt <==
0.110130
0.347830
2.425289
27.071829
312.505219
1447.961182
662.528442
20.439259
0.277445
0.026211
0.080483
5.451285
1714.182007
430126.656250
19041264.000000
42295032.000000
1859244.250000
6034.295898
23.169846
0.002091
0.000000
0.000000
0.000001
0.000039
0.000135
0.000173
0.000307
0.000814
0.001622
0.002897
0.002493


==> images/RealPhantom/tumor2/window_tumor2_ddconv.txt <==
0.018102
0.037639
0.141440
0.680035
2.907197
9.606111
31.134123
125.463379
576.859985
2212.423340
7252.657715
32154.923828
244417.359375
1911280.500000
6932888.000000
7526764.000000
2433560.500000
351198.593750
42182.031250
7420.035156
2183.963379
657.347534
156.701736
36.083366
10.322801
4.066426
2.292765
1.479541
0.703266
0.224526
0.062101


==> images/RealPhantom/tumor2/window_tumor2_noprc.txt <==
0.008318
0.017988
0.085095
0.571293
2.939500
8.530840
23.907843
120.807617
1222.293823
10894.438477
46107.730469
127817.515625
477627.812500
2110058.000000
5184104.000000
5302974.500000
2390206.750000
630746.250000
152588.296875
39711.515625
9895.068359
1318.608887
139.143982
23.385458
6.559345
2.614957
1.871837
1.836462
0.934052
0.256749
0.057038


==> images/RealPhantom/tumor2/window_tumor2_svtd.txt <==
0.005702
0.010072
0.030835
0.119541
0.411597
1.136028
3.549753
18.334303
143.305176
1007.248840
5268.331055
30161.597656
248276.359375
1928553.750000
6825727.000000
7333565.000000
2420728.750000
354600.062500
41315.648438
6034.688965
1106.268066
160.205124
17.057505
2.152429
0.502629
0.228442
0.183256
0.187800
0.140446
0.064507
0.023540


==> images/kernels/Phantom1_axis1_limits.txt <==
vmin: 0
vmax: 0.000227357


==> images/kernels/Phantom1_axis2_limits.txt <==
vmin: 0
vmax: 0.000227357


==> images/kernels/Phantom1_axis3_limits.txt <==
vmin: 0
vmax: 0.000227357


==> images/kernels/Phantom2_axis1_limits.txt <==
vmin: 0
vmax: 0.000174863


==> images/kernels/Phantom2_axis2_limits.txt <==
vmin: 0
vmax: 0.000174863


==> images/kernels/Phantom2_axis3_limits.txt <==
vmin: 0
vmax: 0.000174863


==> images/kernels/Phantom3_axis1_limits.txt <==
vmin: 0
vmax: 0.00836462


==> images/kernels/Phantom3_axis2_limits.txt <==
vmin: 0
vmax: 0.00836462


==> images/kernels/Phantom3_axis3_limits.txt <==
vmin: 0
vmax: 0.00836462


==> images/kernels/Phantom4_axis1_limits.txt <==
vmin: 0
vmax: 0.00470412


==> images/kernels/Phantom4_axis2_limits.txt <==
vmin: 0
vmax: 0.00470412


==> images/kernels/Phantom4_axis3_limits.txt <==
vmin: 0
vmax: 0.00470412


==> images/kernels/Phantom5_axis1_limits.txt <==
vmin: 0
vmax: 0.00425832


==> images/kernels/Phantom5_axis2_limits.txt <==
vmin: 0
vmax: 0.00425832


==> images/kernels/Phantom5_axis3_limits.txt <==
vmin: 0
vmax: 0.00425832


==> images/txt_files/MyPRC905.txt <==
0, 25033.712890625
1, 23080.875
2, 23672.373046875
3, 23964.525390625
4, 24016.20703125
5, 24036.65625
6, 23952.91796875
7, 23824.0
8, 23968.0
9, 23920.0
10, 23856.0
11, 24016.0
12, 23824.0
13, 23936.0
14, 24080.0
15, 24032.0
16, 23984.0
17, 24032.0
18, 24112.0
19, 24080.0
20, 24032.0
21, 24016.0
22, 23872.0
23, 23936.0
24, 23904.0
25, 23968.0
26, 24000.05859375
27, 24096.298828125
28, 25153.234375
29, 30555.5234375
30, 48788.8984375
31, 56441.71484375
32, 59668.11328125
33, 67081.6015625
34, 87715.0625
35, 29195.671875
36, 30148.650390625
37, 27812.408203125
38, 22333.41015625
39, 12004.275390625
40, 6643.708984375
41, 3606.197265625
42, 1877.140380859375
43, 913.5504150390625
44, 610.9628295898438
45, 608.5921020507812
46, 608.0250244140625
47, 612.0
48, 614.5
49, 608.5
50, 608.0
51, 608.5
52, 606.0
53, 603.52099609375
54, 603.080078125
55, 602.7675170898438
56, 597.7261962890625
57, 595.7189331054688
58, 598.8668212890625
59, 597.4922485351562
60, 598.8385009765625
61, 596.6245727539062
62, 598.5070190429688
63, 598.1209716796875
64, 592.0805053710938
65, 591.96044921875
66, 595.7418212890625
67, 597.4483642578125
68, 598.41015625
69, 562.1583251953125
70, 610.3243408203125
71, 641.2554931640625
72, 674.1793823242188
73, 713.9383544921875
74, 769.2698974609375
75, 839.8478393554688
76, 923.0241088867188
77, 1023.852294921875
78, 1144.37890625
79, 5815.42822265625
80, 10637.3759765625
81, 10707.2333984375
82, 10980.220703125
83, 11016.224609375
84, 6940.140625
85, 7373.556640625
86, 7767.96337890625
87, 7761.6025390625
88, 7744.77099609375
89, 7662.99267578125
90, 7831.126953125
91, 7848.87939453125
92, 7739.17724609375
93, 7731.9375
94, 7848.2490234375
95, 7722.41455078125
96, 7777.779296875
97, 7761.44580078125
98, 7595.193359375
99, 8218.1064453125


==> images/txt_files/MyPRC905_whole.txt <==
0, 25013.01953125
1, 23145.115234375
2, 23653.6015625
3, 23938.6953125
4, 24012.123046875
5, 24039.404296875
6, 23953.07421875
7, 23824.3046875
8, 23968.087890625
9, 23920.0234375
10, 23856.013671875
11, 24016.009765625
12, 23824.005859375
13, 23936.009765625
14, 24080.013671875
15, 24032.015625
16, 23984.013671875
17, 24032.005859375
18, 24112.005859375
19, 24080.0078125
20, 24032.015625
21, 24016.015625
22, 23872.01953125
23, 23936.01953125
24, 23904.02734375
25, 23968.068359375
26, 24000.25390625
27, 24096.96875
28, 25156.19140625
29, 30574.65625
30, 48825.40625
31, 56455.3046875
32, 59121.4453125
33, 64971.7421875
34, 81261.1875
35, 27174.658203125
36, 27314.146484375
37, 25562.01953125
38, 20279.451171875
39, 10945.19921875
40, 6373.74658203125
41, 3999.99951171875
42, 2608.177734375
43, 1735.5828857421875
44, 1169.19287109375
45, 830.7655029296875
46, 658.7395629882812
47, 597.756103515625
48, 587.4848022460938
49, 582.4281005859375
50, 582.1328125
51, 582.6779174804688
52, 581.9019775390625
53, 580.4422607421875
54, 580.3955078125
55, 580.3401489257812
56, 577.0232543945312
57, 575.1160278320312
58, 577.9295654296875
59, 577.1952514648438
60, 579.3973388671875
61, 579.699951171875
62, 584.22900390625
63, 588.0116577148438
64, 589.678955078125
65, 591.9033203125
66, 605.6190185546875
67, 619.1534423828125
68, 633.0022583007812
69, 623.9031982421875
70, 671.4954223632812
71, 697.0226440429688
72, 720.5487670898438
73, 746.8192749023438
74, 785.6030883789062
75, 837.334716796875
76, 906.2296752929688
77, 1001.8446655273438
78, 1115.3216552734375
79, 5811.771484375
80, 10600.4951171875
81, 10560.4140625
82, 10863.15234375
83, 10963.53515625
84, 6897.94580078125
85, 7394.7138671875
86, 7857.2275390625
87, 7820.7587890625
88, 7774.080078125
89, 7674.6865234375
90, 7829.470703125
91, 7842.34521484375
92, 7727.990234375
93, 7717.04443359375
94, 7833.9111328125
95, 7711.6533203125
96, 7762.66796875
97, 7738.16259765625
98, 7598.08447265625
99, 8235.404296875


==> images/txt_files/Prods905.txt <==
0, 24307.0
1, 23616.0
2, 23714.0
3, 24014.0
4, 24178.0
5, 24363.0
6, 24044.0
7, 23334.0
8, 24042.0
9, 23658.0
10, 23383.0
11, 24365.0
12, 23386.0
13, 23852.0
14, 24312.0
15, 24020.0
16, 23791.0
17, 23914.0
18, 24357.0
19, 24334.0
20, 24266.0
21, 24329.0
22, 23515.0
23, 23849.0
24, 23647.0
25, 24019.0
26, 24108.0
27, 23903.0
28, 24164.0
29, 23471.0
30, 60125.0
31, 59783.0
32, 59324.0
33, 60213.0
34, 60495.0
35, 60213.0
36, 60505.0
37, 60476.0
38, 60131.0
39, 711.0
40, 605.0
41, 643.0
42, 667.0
43, 638.0
44, 633.0
45, 616.0
46, 600.0
47, 653.0
48, 702.0
49, 628.0
50, 618.0
51, 626.0
52, 619.0
53, 604.0
54, 608.0
55, 624.0
56, 599.0
57, 627.0
58, 633.0
59, 588.0
60, 620.0
61, 637.0
62, 634.0
63, 629.0
64, 575.0
65, 607.0
66, 638.0
67, 624.0
68, 652.0
69, 7.0
70, 629.0
71, 628.0
72, 683.0
73, 655.0
74, 646.0
75, 656.0
76, 651.0
77, 597.0
78, 630.0
79, 7487.0
80, 9351.0
81, 8818.0
82, 8690.0
83, 8705.0
84, 8065.0
85, 7508.0
86, 8116.0
87, 7506.0
88, 7925.0
89, 7356.0
90, 8123.0
91, 8163.0
92, 7563.0
93, 7483.0
94, 8189.0
95, 7488.0
96, 7949.0
97, 8207.0
98, 7996.0
99, 8132.0


==> images/txt_files/SMNS905.txt <==
0, 25186.53125
1, 22840.1328125
2, 23811.7578125
3, 24005.8125
4, 24038.47265625
5, 24037.697265625
6, 23950.82421875
7, 23830.953125
8, 23971.16015625
9, 23925.396484375
10, 23857.642578125
11, 24013.876953125
12, 23827.791015625
13, 23930.9609375
14, 24080.248046875
15, 24033.126953125
16, 23987.630859375
17, 24032.552734375
18, 24113.6953125
19, 24080.73046875
20, 24017.857421875
21, 23975.740234375
22, 23803.43359375
23, 23798.076171875
24, 23651.271484375
25, 23528.81640625
26, 23280.4765625
27, 22961.703125
28, 23306.138671875
29, 27192.296875
30, 41823.4296875
31, 46699.375
32, 48479.33203125
33, 53478.8515625
34, 38942.3828125
35, 38674.48046875
36, 35680.3359375
37, 30623.1484375
38, 23532.50390625
39, 12600.71484375
40, 7461.03515625
41, 4699.42138671875
42, 3058.782470703125
43, 2069.6357421875
44, 1465.5972900390625
45, 1100.2640380859375
46, 879.2040405273438
47, 752.9029541015625
48, 684.421142578125
49, 642.2592163085938
50, 623.2313842773438
51, 613.9322509765625
52, 608.5064086914062
53, 605.9017944335938
54, 605.8157348632812
55, 606.7274780273438
56, 605.0130615234375
57, 605.7886352539062
58, 611.5877685546875
59, 615.4508666992188
60, 623.188232421875
61, 630.9498901367188
62, 644.9696044921875
63, 660.745849609375
64, 678.0053100585938
65, 707.391845703125
66, 748.0285034179688
67, 797.0687255859375
68, 859.1904296875
69, 906.453857421875
70, 1048.6021728515625
71, 1191.1617431640625
72, 1369.83154296875
73, 1590.288818359375
74, 1869.63330078125
75, 2224.321533203125
76, 2666.8798828125
77, 3205.57177734375
78, 3872.60791015625
79, 4858.1005859375
80, 6815.86669921875
81, 7059.47509765625
82, 6511.22412109375
83, 6468.169921875
84, 6434.85205078125
85, 7193.5
86, 7561.40478515625
87, 7537.64111328125
88, 7601.74072265625
89, 7527.044921875
90, 7712.65771484375
91, 7777.32958984375
92, 7711.517578125
93, 7731.97021484375
94, 7861.12939453125
95, 7746.81201171875
96, 7807.703125
97, 7814.76416015625
98, 7506.4052734375
99, 8231.6083984375


==> images/txt_files/Stops905.txt <==
0, 17192.0
1, 22898.0
2, 23661.0
3, 24034.0
4, 23773.0
5, 24016.0
6, 24116.0
7, 23695.0
8, 24192.0
9, 23938.0
10, 23958.0
11, 24265.0
12, 24010.0
13, 23961.0
14, 24114.0
15, 24025.0
16, 24156.0
17, 24161.0
18, 24169.0
19, 24133.0
20, 24192.0
21, 23954.0
22, 24038.0
23, 24088.0
24, 23931.0
25, 23956.0
26, 24034.0
27, 24141.0
28, 25113.0
29, 31091.0
30, 47960.0
31, 56781.0
32, 60068.0
33, 65060.0
34, 78660.0
35, 25567.0
36, 25462.0
37, 23450.0
38, 18395.0
39, 10032.0
40, 5874.0
41, 3823.0
42, 2546.0
43, 1768.0
44, 1318.0
45, 999.0
46, 901.0
47, 715.0
48, 683.0
49, 634.0
50, 625.0
51, 585.0
52, 617.0
53, 638.0
54, 586.0
55, 637.0
56, 614.0
57, 607.0
58, 618.0
59, 639.0
60, 608.0
61, 604.0
62, 619.0
63, 643.0
64, 642.0
65, 644.0
66, 633.0
67, 637.0
68, 620.0
69, 620.0
70, 709.0
71, 700.0
72, 759.0
73, 792.0
74, 879.0
75, 893.0
76, 1042.0
77, 1107.0
78, 1259.0
79, 5820.0
80, 9995.0
81, 10144.0
82, 10495.0
83, 10496.0
84, 7015.0
85, 7615.0
86, 7766.0
87, 7717.0
88, 7797.0
89, 7804.0
90, 7783.0
91, 7859.0
92, 7673.0
93, 7713.0
94, 7832.0
95, 7912.0
96, 7741.0
97, 7890.0
98, 7481.0
99, 5538.0


==> images/txt_files/activity_profile_x71.txt <==
26, 80.0
27, 80.0
28, 80.0
29, 80.0
30, 200.77000427246094
31, 200.77000427246094
32, 200.77000427246094
33, 200.77000427246094
34, 200.77000427246094
35, 200.77000427246094
36, 200.77000427246094
37, 200.77000427246094
38, 200.77000427246094
39, 2.0
40, 2.0
41, 2.0
42, 2.0

==> images/txt_files/my_prc_profile_x71.txt <==
26, 83.19392395019531
26, 83.19392395019531
27, 74.20191192626953
28, 69.7198715209961
29, 90.56036376953125
30, 140.61436462402344
31, 167.66665649414062
32, 169.78762817382812
33, 196.0307159423828
34, 177.89259338378906
35, 150.51385498046875
36, 163.2028045654297
37, 155.2852325439453
38, 74.94286346435547
39, 20.8515682220459
40, 7.120532035827637
41, 5.005860328674316
42, 4.59146785736084

==> images/txt_files/nopr_profile_x71.txt <==
26, 89.23624420166016
27, 78.85505676269531
28, 63.7495231628418
29, 78.4439468383789
30, 146.38192749023438
31, 170.85311889648438
32, 133.3414306640625
33, 209.37124633789062
34, 205.38067626953125
35, 56.896888732910156
36, 44.764259338378906
37, 68.73845672607422
38, 49.766456604003906
39, 22.557809829711914
40, 15.531815528869629
41, 11.129066467285156
42, 5.928722381591797

==> images/txt_files/smns_profile_x71.txt <==
27, 69.07955932617188
28, 63.335906982421875
29, 73.68706512451172
30, 98.07791137695312
31, 121.65277099609375
32, 183.0428009033203
33, 320.73150634765625
34, 232.91244506835938
35, 92.73650360107422
36, 99.38084411621094
37, 131.07382202148438
38, 94.28115844726562
39, 40.49380111694336
40, 17.471139907836914
41, 9.96505069732666
42, 6.0258708000183105
